Influencing Incidental Human-Robot Encounters: Expressive movement improves pedestrians' impressions of a quadruped service robot

A single mobile service robot may generate hundreds of encounters with pedestrians, yet there is little published data on the factors influencing these incidental human-robot encounters. We report the results of a between-subjects experiment (n=222) testing the impact of robot body language, defined as non-functional modifications to robot movement, upon incidental pedestrian encounters with a quadruped service robot in a real-world setting. We find that canine-inspired body language had a positive influence on participants' perceptions of the robot compared to the robot's stock movement. This effect was visible across all questions of a questionnaire on the perceptions of robots (Godspeed). We argue that body language is a promising and practical design space for improving pedestrian encounters with service robots.

==> data/godspeedstats.csv <==
name, blmean, blsd, cmean, csd, fvalue, pvalue,,,
Cynomorphism,4.5768,1.2095,4.2545,1.1599,4.10265,0.044024,TRUE,TRUE,0.3223
Fake v.s. Natural,4.8304,1.4388,4.7364,1.4632,0.2329,0.629861,FALSE,FALSE,0.094
Machine like v.s. Doglike,4.2411,1.5495,3.7727,1.3858,5.62831,0.018534,FALSE,TRUE,0.4684
Unconscious v.s. Conscious,4.5268,1.8501,4.0364,1.7761,4.05712,0.045203,FALSE,TRUE,0.4904
Artificial v.s. Lifelike,4.2054,1.6282,3.8545,1.5903,2.63628,0.10588,FALSE,FALSE,0.3509
Rigid v.s. Elegant,5.0804,1.5076,4.8727,1.5569,1.01905,0.313854,FALSE,FALSE,0.2077
Animacy,4.7634,1.5523,4.2455,1.553,6.1755,0.013698,TRUE,TRUE,0.5179
Inert v.s. Interactive,4.7679,1.6439,4.3455,1.6279,3.69946,0.055721,FALSE,FALSE,0.4224
Apathetic v.s. Responsive,4.7589,1.7566,4.1455,1.8064,6.58136,0.01097,FALSE,TRUE,0.6134
Likability,5.9464,1.2531,5.6386,1.3057,3.21174,0.074486,TRUE,FALSE,0.3078
Dislike v.s. Like,6.1518,1.4345,6.0636,1.4979,0.20058,0.654696,FALSE,FALSE,0.0882
Unfriendly v.s. Friendly,5.8571,1.3547,5.1727,1.619,11.68497,0.000751,FALSE,TRUE,0.6844
Unpleasant v.s. Pleasant,5.8214,1.4219,5.5364,1.5064,2.10293,0.148441,FALSE,FALSE,0.285
Awful v.s. Nice,5.9554,1.3178,5.7818,1.3971,0.90665,0.342049,FALSE,FALSE,0.1736
Perceived Intelligence,5.0357,1.3519,4.9591,1.3309,0.18105,0.670891,TRUE,FALSE,0.0766
Incompetent v.s. Competent,5.3482,1.3931,5.2909,1.3227,0.09872,0.753664,FALSE,FALSE,0.0573
Ignorant v.s. Knowledgeable,4.7232,1.6175,4.6273,1.6247,0.19439,0.659725,FALSE,FALSE,0.0959
Overall,5.1199,0.9998,4.8534,1.0037,3.92811,0.04873,TRUE,TRUE,0.2665
